Tree-based solvers for adaptive mesh refinement code FLASH -- III: a novel scheme for radiation pressure on dust and gas and radiative transfer from diffuse sources

Radiation is an important contributor to the energetics of the interstellar medium, yet its transport is difficult to solve numerically. We present a novel approach towards solving radiative transfer of diffuse sources via backwards ray tracing. Here we focus on the radiative transfer of infrared radiation and the radiation pressure on dust. The new module, \textsc{TreeRay/RadPressure}, is an extension to the novel radiative transfer method \textsc{TreeRay} implemented in the grid-based MHD code {\sc Flash}. In \textsc{TreeRay/RadPressure}, every cell and every star particle is a source of infrared radiation. We also describe how gas, dust and radiation are coupled via a chemical network. This allows us to compute the local dust temperature in thermal equilibrium, leading to a significantly improvement over the classical grey approximation. In several tests, we demonstrate that the scheme produces the correct radiative intensities as well as the correct momentum input by radiation pressure. Subsequently, we apply our new scheme to model massive star formation from a collapsing, turbulent core of 150 ${\rm M}_\odot$. We include the effects of both, ionizing and infrared radiation on the dynamics of the core. We find that the newborn massive star prevents fragmentation in its proximity due to radiative heating. Over time, dust and radiation temperature equalize, while the gas temperature can be either warmer due to shock heating or colder due to insufficient dust-gas coupling. Compared to gravity, the effects of radiation pressure are insignificant for the stellar mass on the simulated time scale in this work.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> comments.txt <==
Reviewer's Comments:
Reviewer: Dr Joakim Rosdahl

Comments to the referee
We thank the referee, Joki Rosdahl, for his detailed and considerate comments, which helped us to significantly improve the manuscript. We tried to carefully answer each point. The changes in the paper are marked in red.

-----------
Comments to the Author
This paper describes an update on the TreeRay backwards ray-tracing module in FLASH to deal with IR radiative transfer from diffuse sources, interaction with dust, and radiation pressure. The paper is clearly relevant for publication in MNRAS, being a novel and clever addition to the flavours of methods dealing with this complex physics which is an extremely important ingredient in star formation and galaxy evolution. That said, I have a fair amount of comments on the paper that should be addressed before I recommend it for publication. There are places where I don’t feel the information being given is not clear enough or lacking and I feel a bit of additional work is needed for some of the main conclusions to be robust, both in terms of more simulations and more analysis. Otherwise the paper is pretty well written and structured, aside from a few minor details in the comments below. Once my comments are addressed, I will be happy to re-review.

Comment: When reading the method description, I was not entirely convinced on how well the method deals with distant sources of radiation surrounded or shielded by dense gas/dust, like for example a luminous star inside an embedded HII region. Seen far away, this structure would be averaged onto a coarse resolution element in a ray (an h-node) and it’s not clear to me whether the distant simulation cell would see the correct amount of radiation or not. Some of the tests cases do show that it seems to work, at least in idealised cases. However, a nice additional demonstration would be to compare the radiation intensity given in each point to the radiation intensity acquired with an expensive brute-force method in the simulation outputs presented in section 7, i.e. the star-forming cloud. You could show maps or a comparison of intensities like in Fig 13. Such a comparison would be a very convincing way to demonstrate the robustness of your method. Additionally the existence of section 7 would make much more sense: as is, it doesn’t really describe a test of the methods but is more like a demonstration and so not obvious why it is there. The brute force O(N^2) method would be to simply trace rays from every cell to every cell. It is expensive to do on-the-fly, but should not be too much to do in post-processing for one simulation snapshot. I strongly encourage the authors to add this to the paper. However, if it is infeasible, I ask that a discussion is added about possible inaccuracies in the radiation field to to far-away small and complex emitting/absorbing structures that are smeared out due to the limited angular resolution in the reverse ray-tracing.

Answer: In the original TreeRay paper (Wünsch+2021), we show that the number of Healpix rays (corresponding to a certain solid angle for each pixel N_PIX) should be proportional to the opening angle of the geometric MAC, theta_lim, where theta_lim = (4 pi/N_PIX)^(1/2) in order to reach the best results. Both N_PIX and theta_lim limit the resolution of the method. 

For the star formation setup discussed in section 7, we start from an advanced snapshot and show the convergence of the method by increasing N_PIX and theta_lim in tandem. Unfortunately, it was not possible to go to higher resolutions than N_PIX=768 and theta_lim=0.125 because of extensive memory requirements in this case. We introduced a new subsection (7.6), including the new Fig. 19, where we discuss the results of this convergence test. 
In Fig. 19, we show the resulting radiation temperature for different N_PIX (and theta_lim) for the star-forming setup. The top row shows the vicinity of the central source while the bottom row shows the entire computational domain. We find that the scheme quickly converges for an increasing number of rays in the vicinity of the central hub. On the other hand, features in the radiation field far away are mildly present even at the highest resolution we achieve.

We find that the radiation temperature in the fiducial case (N_PIX=48) deviates from the high-resolution result by less than 16% in the near-field and 31 % in the far-field (see Fig. 19 and 7.6). 
We note that this star formation simulation, where all radiating sources are located very close to the center, is basically the worst-case setup for TreeRay. If other sources were present in the surroundings, those would dominate the radiation field locally and hence the artifacts would be much smaller.

When working on this referee report, we had an idea how to improve the ray artifacts: the ray-like features seen at greater distance can be partially cured by introducing multiple orientations of the rays. Currently, all rays have the same orientation leading to pronounced artifacts. A single orientation has been implemented because the ray intersection list is tabulated in the beginning of the simulation, and these tables are used every time when walking the tree to compute the contributions of tree nodes to ray segments. Different orientations require a number of these tables, which of course need to be communicated to, and stored on, all cores, which increases the memory footprint of the method and is hence not ideal for a pure MPI scheme. In a preliminary implementation, we find that introducing different HEALPix orientations mitigates the ray-like features while introducing some noise. However, the resulting physical properties of the gas and dust are better because the different orientations prevent the dust to locally heat up in a ray-like pattern and influence the dynamics and density distribution. 

Further, due to the nature of TreeRay, the information considering the structure on smaller scales is lost at greater distances (within an h-node). In that instance, the scheme can not distinguish between a source being embedded or not, because it only tracks monopoles within each node. However, improvements to the scheme for example in the form of a multipole expansion could improve its accuracy in that regard. 

Both points are addressed in the discussion at the end of the star forming setup as well (7.6).

-----------

Abstract: ‘We trace the effects of both(,) ionizing and infrared radiation’ — It’s not clear to me  what you mean by ‘trace’ here. If it means that you include both effects in the simulation, change it to ‘include’ to be clear. If you mean that you analyse the respective effects of LyC and IR radiation, this is not a good reflection of the analysis in section 7, which does not compare the effects of LyC and IR radiation, and doesn’t actually analyse the effects of LyC radiation as far as I can see.

Answer: We changed the wording of the abstract from "trace" to "include".

-----------

Abstract: ‘We find that massive newborn stars prevent fragmentation in their proximity through radiative heating’ — there is no analysis of how fragmentation is prevented by radiation in section 7 so I don’t see how you can make this conclusion in the abstract. In fact there isn’t really any demonstration in section 7 of any dynamical effect of radiation on star formation or the evolution of the cloud.

Answer: We added a new plot (Fig. 17) where we measure the fragmentation using dendrograms. Here, we find reduced fragmentation if the star is emitting radiation (FIDUCIAL) compared to when it is not (NARPNFE). In a similar way, RP also reduces fragmentation (see also Fig. 17 and discussion in section 7.5.3, where we show FIDUCIAL and NARP).

-----------

Abstract: ‘Compared to gravity, the effects of radiation pressure become significant on the core scale only at an evolved age’ — I don’t feel this is shown convincingly in by Figs 14 and 15. Towards the end of the run, it looks like radiation pressure competes with gravity only in very diffuse gas fairly far away from the collapsing regions and therefore it actually seems unlikely that this affects much the accretion of gas onto these regions.

Answer: Comparing the run without RP to the fiducial one in Fig. 15 shows that the mass of the central star is unchanged. Therefore, we changed the sentence in the abstract accordingly. In addition, we changed statements made in connection with Fig. 15 and 16 (previously Figs.14 and 15) about RP in section 7.5.3.

-----------

Referee: Expanding on the above three comments about the abstract, I feel that section 7 would be significantly improved if it contained a clearer analysis of the effects of radiation (heating and pressure) feedback, by performing two additional simulations, one without any radiation feedback and one with radiation but without radiation pressure. This way you could clearly and convincingly show the effects of radiation on star formation in the cloud. I understand and sympathise that it may not be feasible to run additional simulations, but in the case that it can’t be done, I’m afraid some of the conclusions about the effects of radiation in the cloud need to be toned down or removed.

Answer: We performed 3 additional runs as suggested. The first run has radiation pressure acceleration turned off and therefore only considers thermal feedback (run NARP = no radiation pressure). For the second run, we also turn off radiation from sink particles (run NARPNFE = no radiation pressure, no feedback from sinks). Here, we only consider radiation from dust. The third run includes all limitations listed above and in addition, we turn off radiative heating from dust onto dust as well (run NRAD = no radiation at all). This results in purely optically thin cooling everywhere. The three runs are compared in Figs. 15 and 17 with according statements in 7.5.2, 7.5.3 and 7.5.4.

-----------

Referee: Section 3.1 on sink particles feels quite out of place, since it does not really have anything to do with radiative transfer, and it breaks up the flow of the paper. The material described in the section is only relevant to the simulation described in section 7, so it fits better there.

Answer: We moved the description of our sink particle model to section 7. It is now in section 7.2.

-----------

Referee: Eq 53 seems like an underestimate for large tau, i.e. in the multiscattering limit, where P_src=tau*L/c. Please comment on this.

Answer: Yes, P_src (now eq. 48) does not account for the multi-scattering limit. We wrote it explicitly after eq. 48 and added a statement at the end of the section about 'Simple, dusty radiative transfer' that we do not account for scattering.
We note that for infrared radiation the scattering albedo is very small (e.g. Weingartner & Draine, 2001) and hence absorption and re-emission events are significantly more frequent than scattering events. 

-----------

Referee: End of section 5.1: please add a short discussion on why there is a (small) discrepancy from the expected analytic solution.

Answer: We have added a discussion at the end of section 5.1.

-----------

Referee: Start of p 10: ‘there will be no acceleration caused by radiation pressure because F=0’. OK but what about trapped radiation pressure, P_src?

Answer: We added a sentence in the text stating the lack of a source in this test. Therefore we will not have any trapped radiation pressure. If there would be a source, P_src would exist. Additionally, dust would be heated up and therefore generate a boosted radiation pressure ( > L_src/c).

-----------

Referee: Section 5.3: Is this a one-cell test? If not, what are the boundary conditions, resolution etc. What are the conclusions for this test? What it the initial T_dust?

Answer: We added a more extensive description as well as a discussion at the beginning and end of section 5.3.

-----------

Referee: Please discuss briefly why there is a small discrepancy between the different resolution runs at early times in Fig 7. It’s not to diminish your method, but just to understand how it works. Also, the caption of the figure does not explain very clearly what it being plotted.

Answer: We have reworked the shell detection method for the RP driven shell. A movie revealed that the method by computing the mean radial distance was lacking behind the true shell expansion. The new shell calculation method takes the maximum distance along the radial direction as the position of the shell. The error is estimated by the trailing and leading half-maximum density of the shell. The semi-analytic solution takes only the mass averaged radius of the extended cloud as an initial condition for the thin-shell approximation. We updated Fig. 7 and its description in section 5.4 accordingly.

-----------

Referee: Second paragraph of section 6: please explain why the density of the central cells is reduced by a factor 100. If this is a requirement of getting right the radiation pressure around a luminous source, potential users of the code should be warned. 

Answer: We added an explanation in section 6. 
We reduced the density around the source in order to allow the HII region to inflate from the very beginning in order not to have a strange offset with respect to the analytical solution (which basically corresponds to infinite resolution). For the relatively coarse resolution we had, the recombination rate would have been so high that the Stromgren radius was smaller than the grid cell size. We increased the grid resolution for this test, but anyway kept the reduction of the cell density within a radius of 2 grid cells around the central source. 

-----------

Referee: Section 7: please discuss the ray-effects from the centre in Fig F2. 

Answer: The ray effects have to do with the non-linearity of the effective surface construction for optically thick material. We added a discussion in section 7.6 and also compare to "the N^2" method (see discussion concerning your first point).

-----------

Referee: Section 7.3.1 ‘one can see this in Fig 12’: I actually don’t see it, except for the most diffuse gas.

Answer: We changed it to be significant only for the most diffuse gas.

-----------

Referee: p14 line 57 ‘we can see that the region only close to the star is affected by radiation pressure and turns super-Eddington’:  the dense gas around the star looks completely sub-eddington and the only super-eddington regions are very diffuse gas further away.   Therefore I am not convinced that radiation pressure is actually doing anything.

Answer: We changed the text accordingly. The comparison shows that RP does not do much for the global dynamics at this early stage.

-----------

Referee: Fig 10: why is there no obvious heating of the gas or dust (or peaks in radiation) around the stellar particles?

Answer: The radiation temperature for 100 Lsun on 2.5*20 AU scales is 234K. T_J and T_dust are density weighted across the 8kAU cube. With T_J and Tdust being at temperatures of ~100K later on, features may be averaged out. However, we can see heating at 0.3 t_ff and at 0.4 t_ff from collapsing gas and from a newly formed sink particle.

-----------

Referee: Fig 12: what are the horizontal features seen mostly in the two bottom row plots?

Answer: The horizontal features towards high densities and low temperatures correspond to high density regions that do not make it into sinks because they are unbound. Hotter regions show gas surrounding the stars.

-----------

Referee: Section 7.3.2: the discussion about Fig 15 is very brief and not very conclusive. I agree on the conclusion that the radiation pressure increases in time, but it is not clear whether at any point is has an effect on the evolution of the cloud or star formation. Here, as I stated in an earlier comment, I think there would be enormous benefit in comparing to an identical simulation without radiation pressure.

Answer: We extended the discussion for Fig. 15. The run without RP is taken in consideration at a later point in section 7.5.3 (see above)

-----------

Referee: It should be stated how many HEALPix cones you use in each experiment. I guess it is 48 in all of them, but it is not very clear, since it only says you typically use 48.

Answer: We mentioned the number of rays used everywhere now.

-----------

Referee: p18 towards end of 4th paragraph: I’m not sure what to make of the sentence ‘at later times RP is minuscule compared to the effects of gravity in the early stage’

Answer: We changed the according paragraph in the conclusion.

-----------

Referee: p18 end of 4th paragraph — ‘RP initially dominates the feedback and drives a cavity within which an ultra-compact HII region forms’: there is no way to confirm this from any of the results or plots.

Answer: Same as the comment above: We changed the according paragraph in the conclusion.

-----------

Referee: Fig 14 — ‘We can see that RP manages to oppose gravity close to the central star over time’: I don’t really see that. I see that the regions around the star particles are the bluest in the second-rightmost maps in the Figure, so these are the regions where gravity dominates the most.  There are regions further out which are red but these appear to correspond to the most diffuse gas, so difficult to tell if the RP in these regions have any effect on the growth of the dense star-forming regions.

Answer: We changed the statement as mentioned in previous comments.

-----------

Referee: I recommend adding a reference to the URCHIN paper of Altay and Theuns (also backwards ray-tracing)  in the introduction, where previous works are reviewed.

Answer: We thank the referee and happily add the reference to the URCHIN paper.

-----------

Referee: eq 4: please define sigma

Answer: Done.

-----------

Referee:eq 7: should be (150 K)^2

Answer: Yes, done.

-----------

Referee: eq 8: why the minus sign for the evaluation of the bulk flux?

Answer: The minus sign is there, because the intensity, I, is the incoming intensity, but the direction of the vector, n_rad, is outgoing.

-----------

Referee: there is a somewhat large number of typos and grammatical peculiarities. I guess these will mostly be fixed via the proof reading, but the authors could look into reducing the frequency of ‘the’ and replacing ‘in the following’.

Answer: Yes, the first author, Andre Klepitko, is aware of this and tries to minimize the usage of 'the' and 'in the following'.

-----------

Referee: caption of Fig 1: in the bottom line, the expression for the source luminosity should be sigma/phi*T^4 according to eq 12.

Answer: Yes, we changed it to the correct equation.

-----------

Referee: section 4 1st paragraph: is there any difference between tree leaves and bottom nodes or is it the same thing? please clarify.

Answer: There is no difference. We further clarified this in the text.

-----------

Referee: section 4 end of 2nd paragraph. I may be mistaken but I cannot see that the NlogN scaling is mentioned anywhere in Wunsch+21. Therefore it might be good to add a sentence or two here to explain the scaling.

Answer: Thank you, we added an explanation. The scaling is expected to be Nlog(N) since tree scales with log(N) and is evaluated N times. Therefore a total number of N log(N) operations are expected.

-----------

Referee: section 4 3rd paragraph: what to you mean by ‘directly’ trapped radiation pressure?

Answer: Added an explanation. Directly trapped radiation pressure is the pressure that is originating by first absorption and immediate re-emission.

-----------

Referee: perhaps it is just traditional in FLASH but the nomenclature for resolution levels is a bit confusing for me. For me, high level means high resolution but here it is the opposite, i.e. bottom nodes are at the highest resolution and higher level nodes are less refined.

Answer: Yes, this is how it was traditionally called in the tree-based gravity solver. We added sentences for clarification. Also in FLASH, high AMR levels are high levels of refinement. However, traditionally for some reason, the description of the tree is different.

-----------

Referee: 1st line of section 4.1.2: I’m not sure about the word ‘subvolumina’, probably it is just a typo.

Answer: Yes, it was a typo.

-----------

Referee: how are periodic volumes dealt with in the RT scheme, i.e. how far are rays traced?

Answer: Periodic volumes account for the closest copy only. This is achieved by shifting contributions by a domain length such that they appear from a different direction. Reflecting boundary conditions take multiple instances of the same contribution into account.

-----------

Referee: p 7 line 36, left column: what do you mean exactly by ‘the ray is integrated starting from inside going outwards’? What is inside and what is outside?

Answer: Added clarification. We start from the inner part near the target cell and integrate outward.

-----------

Referee: line 58 p7 right column: ‘bot-node’

Answer: Done.

-----------

Referee: p8 line 11 left column: section 4.4. discusses only F, not P_src

Answer: We specified that P_src is discussed below.

-----------

Referee: p8 line 23: ‘incomming’

Answer: Corrected.

-----------

Referee: p8 line 31: ‘has to be less equal to’

Answer: What should be corrected here exactly?

-----------

Referee: some of the expressions used in the code, such as eq 56, seem very prone to under- and over-flows. Please explain in a few words how those issues are dealt with.

Answer: We added an explanation.

-----------

Referee: p8 line 43: \dot a=\dot P/rho doesn’t add up in terms of units — should be \dot a=\dot P/(rho dV) I think

Answer: Yes, thank you. It has been corrected in the manuscript.

-----------

Referee: descriptions of boundary conditions are missing for many or most tests

Answer: Added boundary conditions.

-----------

Referee: p12 line 59: some definitions missing for symbols

Answer: Added missing definitions for symbols.

-----------

Referee: p12 line ~26: I don’t see that eq 69 comes into the derivation of eq 70 — it seems only eq 66 is needed.

Answer: Yes, we changed it accordingly.

-----------

Referee: p13 line 8: r_gamma -> r_RP

Answer: Done.

-----------

Referee: section 7: what bands of radiation of stars are included

Answer: We include an ionizing and non-ionizing band.

-----------

Referee: 7: it is problematic to refer in the text to figures in the appendix (for figures F2 and F1). If a reference is made like this, the figure belongs in the main text.

Answer: We changed it.

-----------

Referee: I recommend properly introducing figures 10 and 11 in section 7.2. Also, Fig 11 actually does not seem to add anything so I recommend removing it.

Answer: We removed Fig. 11 and introduced Fig. 10 (now 11) properly.
-----------

Referee: legend of Fig 9: L_stellar is L_int in section 3.1. The caption talks about 6 sinks but there are 7.

Answer: Done.

-----------

Referee: p14 line 49 ‘we find corresponding peaks in the dust and radiation…’: I don’t see it…I only see peaks in T_gas.

Answer: We pointed to the next paragraph as Fig. 13 is more suitable to explain said feature.

-----------

Referee: p14 line 59 ‘where the majority of the mass is well below the 1 to 1 line’: this seems to be marginally true and only for cold gas.

Answer: we changed the paragraph.

-----------

Referee: p14 line 59 (‘But still the pressure …’) is tough to comprehend.

Answer: The sentence has been changed.

-----------

Referee: caption of Fig 12: when you say the clump at rho~1e-20 g/cc and T~100 K ‘resembles’ the background medium, I think you mean to say that the clump represents it. In the same caption, you say it can be seen throughout time that T>T_dust>T_J — I cannot see the latter inequality from the phase diagrams at all except in the top row and a little bit in the two following rows, and only for the most diffuse gas. Finally, the caption concludes that eventually the global minimum temperature increases. Is this due to the stellar radiation or more to the collapse shock-heating of the gas?

Answer: We included the changes in the caption of the Figure. The minimum temperature is due to the collapse shock-heating gas/collapsing gas (and partially due to the stellar radiation). This trend has been observed in the NFE run as well. Given that we see it in both runs, we attribute it primarily to the collapse induced heating.

-----------

Referee: Fig 15: the top left legend is right over a quite crowded and interesting part of the plot. It would be a big improvement to move it to the bottom left corner, and at the same time make it a bit more transparent.

Answer: Done (now Fig. 16).

-----------


==> comments_2.txt <==
Comments to the Referee

We thank the referee for his comments and adress them one by one below.

Referee:
>>I’m a bit confused as to why all the focus in section 7 is on radiation pressure (i.e. RP) and not on radiation heating.
For me, the lack of effect from LyC heating is actually more surprising than the lack of effect from RP in section 7.
I ask the authors to add a small discussion on the (lack of) effects of photoionization heating.

Answer:
A discussion has been added in 7.5.2. We treat ionising radiation such that it is immediately reprocessed to non-ionising radiation if it is absorbed. This is done by reemitting the absorbed "ionising luminosity" as non-ionising radiation in an energy conserving manner.
A reference where the treatment of ionising radiation has been benchmarked is given in addition.

Referee:
>>There is some discrepancy between the names of the new runs, NRP, NRPNFE in Fig 15 and NARP, NARPNFE in Fig 17.

Answer:
Thank you for pointing out this mistake. The discrepancy has been fixed. Labels are mathing now.

Referee:
>>There was one unresolved comment from the previous report, on the phrase ‘less equal to’ in Section 4.5. I think it should rather be ‘less or equal to’. To be even clearer, I recommend skipping the phrase altogether and instead write ‘In the limit where the cell is optically thick, we must have \dot P <= F/c dA'.

Answer:
The phrase has been removed for better readability.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
